92c/MFlops/s, Ultra-Large-Scale Neural-Network Training on a PIII Cluster

Artificial neural networks with millions of adjustable parameters and a similar number of training examples are a potential solution for difficult, large-scale pattern recognition problems in areas such as speech and face recognition, classification of large volumes of web data, and finance. The bottleneck is that neural network training involves iterative gradient descent and is extremely computationally intensive. In this paper we present a technique for distributed training of Ultra Large Scale Neural Networks (ULSNN) on Bunyip, a Linux-based cluster of 196 Pentium III processors. To illustrate ULSNN training we describe an experiment in which a neural network with 1.73 million adjustable parameters was trained to recognize machine-printed Japanese characters from a database containing 9 million training patterns. The training runs with a average performance of 163.3 GFlops/s (single precision). With a machine cost of \$150,913, this yields a price/performance ratio of 92.4c/MFlops/s (single precision). For comparison purposes, training using double precision and the ATLAS DGEMM produces a sustained performance of 70 MFlops/s or \$2.16 / MFlop/s (double precision).

==> abstract.txt <==
Artificial neural networks with millions of adjustable parameters and
a similar number of training examples are a potential solution for
difficult, large-scale pattern recognition problems. The bottleneck is
that neural network training involves iterative gradient descent and
is extremely computationally intensive. In this paper we present a
technique for distributed training of
Ultra-Large-Scale-Neural-Networks (ULSNN) on Bunyip, a Linux-based
cluster of 196 Pentium III processors. To illustrate ULSNN training we
describe a preliminary experiment in which a neural network with 1.8
million adjustable parameters is being trained to recognize
machine-printed Japanese characters from a database containing 6
million training patterns. The simulation is still underway, with an
average performance during the first 56 hours of operation of 152
GFlops (single precision). With a machine cost of $149,500, this
yields a price/performace ratio of 98¢/MFlop (single precision).  




